New superconvergent structures developed from the finite volume element method in 1D

New superconvergent structures are introduced by the finite volume element method (FVEM), which allow us to choose the superconvergent points freely. The general orthogonal condition and the modified M-decomposition (MMD) technique are established to prove the superconvergence properties of the new structures. In addition, the relationships between the orthogonal condition and the convergence properties for the FVE schemes are carried out in Table 1. Numerical results are given to illustrate the theoretical results.

==> Nonuniform_2order_H1_superconvergence.txt <==
alpha = ( 1 +  [-sqrt(5/12),  1/2]  )/2;
